Pix2Evidence: A Multimodal RAG System for Text and Visual Evidence

Retrieval-augmented generation (RAG) over visually rich documents must find both relevant content and the evidence that supports an answer. Screenshot retrieval preserves images and page structure, but written facts within screenshots also need to be searchable. Moreover, topical relevance alone does not identify which retrieved tile contains evidence for the answer. We introduce Pix2Evidence, a multimodal RAG system that encodes each screenshot tile together with its available transcription into a single fused image--text representation, so that layout and readable text are considered jointly during retrieval. To guide evidence selection, a vision-language teacher describes the visible content that supports each training question. We use these descriptions to adapt the retriever, then rerank the retrieved candidates before answer generation. Extensive experiments demonstrate that Pix2Evidence outperforms state-of-the-art methods. Across five widely-used Wikipedia QA benchmarks, the non-reranked Pix2Evidence leads the main comparison in answer accuracy on four. On MMSearch, it reaches 26.0\%, 4.4 percentage points above PixelRAG. We will release the code and share derived data where licensing and privacy reviews permit.

==> anthology.bib.txt <==
For citing papers in the ACL Anthology, we provide a single consolidated
BibTeX file containing all of its papers. The bibkeys in these papers are
designed to be semantic in nature: {names}-{year}-{words}, where
- `names` is the concatenated last names of the authors when there is just
  one or two authors, or `lastname-etal` for 3+
- `year` is the four-digit year
- `words` is the first significant word in the title, or more, if necessary,
  to preserve uniqueness

For example, https://aclanthology.org/N04-1035 can be cited as \cite{galley-etal-2004-whats}.

The consolidated file can be downloaded from here:
- https://aclanthology.org/anthology.bib

Unfortunately, as of 2024 or so, this file is now larger than 50 MB, which is Overleaf's
bib file size limit. Consequently, the Anthology shards the file automatically into
49 MB shards.

There are currently (2025) two files:
- https://aclanthology.org/anthology-1.bib
- https://aclanthology.org/anthology-2.bib

You can download these directly from Overleaf from New File -> From External URL,
and then adding them to the \bibliography line in acl_latex.tex:

    \bibliography{custom,anthology-1,anthology-2}

